Scaling Exact Inference for Discrete Probabilistic Programs

Probabilistic programming languages (PPLs) are an expressive means of representing and reasoning about probabilistic models. The computational challenge of probabilistic inference remains the primary roadblock for applying PPLs in practice. Inference is fundamentally hard, so there is no one-size-fits all solution. In this work, we target scalable inference for an important class of probabilistic programs: those whose probability distributions are discrete. Discrete distributions are common in many fields, including text analysis, network verification, artificial intelligence, and graph analysis, but they prove to be challenging for existing PPLs. We develop a domain-specific probabilistic programming language called Dice that features a new approach to exact discrete probabilistic program inference. Dice exploits program structure in order to factorize inference, enabling us to perform exact inference on probabilistic programs with hundreds of thousands of random variables. Our key technical contribution is a new reduction from discrete probabilistic programs to weighted model counting (WMC). This reduction separates the structure of the distribution from its parameters, enabling logical reasoning tools to exploit that structure for probabilistic inference. We (1) show how to compositionally reduce Dice inference to WMC, (2) prove this compilation correct with respect to a denotational semantics, (3) empirically demonstrate the performance benefits over prior approaches, and (4) analyze the types of structure that allow Dice to scale to large probabilistic programs.

==> data/dice-mc.csv <==
sz,time
1,	7.563114	
100,	6.427050
200,	7.658958
300,	5.547047
400,	7.128000
500,	15.253782
700,	17.817020
800,	15.069008
900,	20.996809
1000,	21.555185
2000,	63.776970
3000,	114.974022
4000,	140.643120
5000,	166.505098
10000,340.531
50000,4197.98

==> data/hmm.csv <==
Size,With inline (ms),Without inline (ms)
1,6320,7107
3,30668,18400
5,38602,25438
7,58962,33462
9,77813,39672
11,87135,47092

==> data/modppl-diamond.csv <==
size,time,inline time
1,1.057863,6.283045
100,2.485037,8.046865
200,4.392147,9.466171
300,13.236046,5.431175
400,17.134905,5.486965
500,11.924028,7.385015
700,28.357029,15.624046
800,35.116911,20.349979
900,32.490969,19.341946
1000,34.159899,23.932934
2000,83.902836,56.97298
3000,111.387968,113.019943
4000,133.486032,131.979942
5000,157.680988,148.277998

==> data/modppl-ladder.csv <==
size,time,inline time
1,9.695053,3.895998
100,11.534929,2.425194
200,10.871887,4.687071
300,18.543959,6.420851
400,18.366098,8.042097
500,34.842014,11.96599
700,39.84189,16.627073
800,39.626837,17.709017
900,40.822983,25.665998
1000,72.386026,28.545856
2000,106.666088,81.913948
3000,145.973921,117.475986
4000,188.788176,153.907061
5000,224.121094,192.103863

==> data/psi-diamond.csv <==
Size,Psi (symbolic),Psi (dynamic)
1,10,3
50,830,20
100,1990,710
150,3790,1610
200,6610,2890
300,14600,7320
500,274100,15200

==> data/psi-encryption-error.csv <==
x,y
1,91.76397324
10,3768.939018
20,9241.08696
30,16059.6559
40,24440.58204
50,34888.53598
60,47777.174
70,64652.21
80,85811.80406
90,117627.2268
100,149592.721
110,186072.16
120,232252.0921
130,280730

==> data/psi-encryption.csv <==
length of string,psi dp time (ms)
1,970
10,3760
26,5376
52,10600
76,19669
104,30038
130,49700
156,71940
182,99070
208,126313
234,193633
260,231798

==> data/psi-mc.csv <==
sz,default,dp
1,5,2
10,120,40
50,490,120
100,1050,280
250,3540,1280
500,13210,5370
750,27630,13660
1000,55120,28530

==> data/psi-networking.csv <==
1,100,30
5,170,40
10,270,100
100,2890,810
150,5230,1660
200,8490,2880
300,18420,8183
500,58810,24340

==> data/sym-diamond.csv <==
size,time (default),time (inlined)
0,3.969,3.894
1000,136.641,974.693
2000,776.189,4861.82
3000,2225.45,11969.171
4000,3901.391,23415.752
5000,6566.866,38816.202
6000,9750.407,60692.313
7000,13408.449,85714.234
8000,17497.24,117912.254
9000,23075.47,151351.87

==> data/syminf-encryption-error.csv <==
size,default,inline
1,40.842056,26.766062
100,458.907127,4209.427834
250,1225.42882,8846.439838
500,2520.87307,17752.23303
1000,4937.654972,35262.76016
2500,12593.54115,87667.56797
5000,27037.09889,175316.1709
10000,57580.63698,355132.1371

==> data/syminf-encryption.csv <==
size,noinline,inline
1,28.122902,16.824961
100,134.364128,2748.538017
250,332.253933,4927.137136
500,740.551949,9684.996843
1000,1581.69508,19506.42991
2500,3840.785027,47149.62292
5000,8331.323862,94350.76308
10000,17330.53899,189460.314

==> data/webppl-diamond.csv <==
x,y
1, 1600
10, 1790
20, 6840
21, 12320
22, 25540
23, 459200


==> data/webppl-enc-error.csv <==
x,y,z
1,1219.116926,1960
2,1240.180969,2000
3,1256.774187,3460
4,1276.027203,29810
5,1297.441959,144910
6,1398.196936,
7,1513.107061,
8,1732.092857,
9,2141.000032,
10,2964.342117,
11,4839.622021,
12,8065.287113,
13,16160.33912,
14,27724.84612,
16,121217.2132,

==> data/webppl-enc.csv <==
size1,time exact, size2, time approx
1,1720,1,1680
26,1750,2,1850
52,1950,3,2280
76,2070,4,4470
104,2470,5,167520
130,2860,,
156,3320,,
182,3980,,
208,4790,,
234,5457,,
260,6580,,
312,9910,,
337,11000,,

==> data/webppl-ladder.csv <==
1,1570
3,1600
5,1600
10,1630
14,1800
18,3460
19,4880
20,7880
21,14130
22,28160
23,51310

==> data/webppl-mc.csv <==
sz,time
1,1680
10,1750
15,1900
20,4580
21,7540
22,14719
23,23510
24,44970
